Formation of Colloidal Chains and Driven Clusters with Optical Binding

We study the effects of the optical binding force on wavelength sized colloidal particles free to move in a counter-propagating beam. This work is motivated by the concept of using optical binding to direct the assembly of large numbers of colloidal particles; previous work has used small numbers of particles and/or 1D or 2D restricted geometries. Utilizing a novel experimental scheme, we describe the general static and dynamic self-organization behaviors for 20--100 particles free to move in 3-dimensional space. We observe the self-organization of the colloids into large optically bound structures along with the formation of driven particle clusters. Furthermore we show that the structure and behavior of these optically bound systems can be tuned using the refractive index of the particles and properties of the binding light. In particular, we show that the driven behavior originates from $N$-body interactions, which has significant implications for future work on optically bound clusters of more than 2 particles.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

